Understanding Domain Learning in Language Models Through Subpopulation Analysis

We investigate how different domains are encoded in modern neural network architectures. We analyze the relationship between natural language domains, model size, and the amount of training data used. The primary analysis tool we develop is based on subpopulation analysis with Singular Vector Canonical Correlation Analysis (SVCCA), which we apply to Transformer-based language models (LMs). We compare the latent representations of such a language model at its different layers from a pair of models: a model trained on multiple domains (an experimental model) and a model trained on a single domain (a control model). Through our method, we find that increasing the model capacity impacts how domain information is stored in upper and lower layers differently. In addition, we show that larger experimental models simultaneously embed domain-specific information as if they were conjoined control models. These findings are confirmed qualitatively, demonstrating the validity of our method.

==> emnlp-response.txt <==
Response to Review#1

1. I think there should be more explanations about SVCCA, including how to use it, and what the SVCCA score means. If someone is unfamiliar with SVCCA, he/she will struggle to understand the motivations.
-> We will use the additional page to clarify how SVCCA works in a more detailed manner. SVCCA includes the application of Singular Value Decomposition followed by the application of Canonical Correlation Analysis.

2. To confirm the findings are not dataset-specific, an additional dataset, besides the Amazon Reviews dataset, should be tested.

-> We believe the Amazon dataset is a good starting point, as it is a good representative of a multi-domain dataset and has been used alone in various contexts. Domain adaptation (DA), the task of learning robust models across different domains, is closely related to our research. We hence thought it was natural to follow the literature of this field. The Amazon dataset had facilitated (by itself) many prominent works in this field [1, 2] and still does that for recent works [3].

[1] https://aclanthology.org/P07-1056/ 
[2] https://icml.cc/2011/papers/342_icmlpaper.pdf
[3] https://aclanthology.org/2022.naacl-main.217/



3. As said in the paper, the authors consider that their findings will facilitate further research of the NLP community. So, I'd like to see the discussions about how the findings are used in downstream tasks. And actually, I do not think the findings are significant. The previous works have confirmed that the lower layers of LMs encode the lexical features while upper layers learn more task-oriented features. Accordingly, we may easily infer that lower layers hold more domain-specific features.

-> It is known that lower layers tend to encode lexical features, but we do not agree that showing this finding in our work makes it weaker. On the contrary, we believe that our analysis showing similar patterns to previous works (as we mention in line 353) adds credibility to our proposed method. Moreover, we present additional findings that (as far as we know) are new to the community, please also refer to the general response for an elaboration on our contributions.  
[[SHAY: THIS DOESN'T SAY ANYTHING ABOUT DOWNSTREAM TASKS... WHICH IS THE MORE IMPORTANT PART. WHAT DO WE LEARN FROM THIS WORK THAT CAN HELP FUTURE RESEARCH?]]

4. Why do you train the BERT from scratch, rather than continue the pre-training process?
-> To fully control our experiment and isolate the effect of different domains, we have to train from scratch (Line 266-270). A pre-trained BERT model is already trained on multiple domains, hence “contaminated” and thus hard to conclude from. Moreover, recent studies [1, 2] showed the danger of the exposure of large language models to test data in the pre-training phase, AKA "data contamination". We will further clarify it in the paper.   

[1] https://aclanthology.org/2022.acl-short.18/ 
[2] https://proceedings.neurips.cc/paper/2020/hash/1457c0d6bfcb4967418bfb8ac142f64a-Abstract.html



Response to Review#2

1. The authors conducted experiments including the comparison between the model trained on all domains and the model trained only on a single domain. Did the authors verified the conclusions for the models trained on two, three, etc. domains?
-> In fact, we believe that it would be more interesting to experiment with *more* domains rather than less as it is more common for real world setups. We intend to do it in future work. 
[[SHAY: I AM NOT SURE WHAT THE REVIEWER IS ASKING HERE, BUT I DON'T THINK YOU ARE ANSWERING IT. DON'T OUR RESULTS SUBSUME TWO, THREE, ETC. DOMAINS?]]

2. Did the authors explored the relation between the domains and how various domain combinations affect the separation of knowledge inside the model?
-> This is a great question and we indeed intend to follow this direction in the (very near) future.  
[[IF THIS QUESTION IS NOT IN "QUESTION FOR AUTHORS" I SUGGEST REMOVING THIS PART.]] -> it is :(


3. Why did the authors choose only the top 5 largest domains?
-> Those domains have the most data points which facilitate our research question about the effect of data size. 

4. What is the performance on the domains with less reviews?
-> The focus of our paper is on data size and model capacity, and we already have setups where the model only “sees” a few reviews. We will clarify this in the paper.

5. Why the authors decided to consider the word as general if it appears in at least 20 reviews in each domain? What about the situation, when a word appears in one domain i.e. 150 times and also about 20 in each other domain? This approach should be further explained.
-> As mentioned above, our paper has much in common with domain adaptation papers. We hence follow their design choices. (as we mention in line 418) . We refer the reviewer to Table 4, in which we present a representative subset of domain-specific and general words that we hope will help to convince the reviewer that we made a reasonable choice.  



6. In my opinion the Related Work section should be placed right after the Introduction section as it provides additional background required to better understand the presented methods.

Thank you for this suggestion, we will follow through.


7. I was not able to find any information about the cross-validation techniques and the statistical tests conducted to check the significance of the differences between evaluation results for each domain.
-> Our testset contains 2K reviews, and each review contains about 100 words, resulting in more than 200K data points. While the chance of our results being not significant is small, we will add this analysis to our paper. We do provide information about the splits on Appendix A.

8. I was not able to find the initial values for the model weights and randomizer seeds. They are necessary in order to ensure the reproducibility of the results.
-> We will clarify this in the revised version of the paper. We will also release our code for full reproducibility.


Response to Review#3

Thank you for your review and insight, while computationally expensive, we do intend to use larger models in future work. 


Response to Review#4

1. Most of the inferences/conclusions derived from the paper are well-known amongst researchers. -- Such as Zhang et al. 2020 (https://arxiv.org/abs/2006.05987) showed that the last few layers can be newly initialized and the model would still be able to get same or better downstream performance. 
-> Please refer to the general response. 

2. The model is expected to generalize better with a larger dataset and model capacity
-> This is a well known pattern that we did not present as one of our findings. 

3. Pointwise Mutual Information can also be used for the same task that the authors are trying to solve.
-> We believe SVCCA is just a component in our proposed framework and can be easily replaced with other methods. The main contribution here is the subpopulation analysis

4. All the experiments are conducted over BERT which is a bit weaker encoder as compared to the recently introduced models. The experiments do not suggest that the same inferences and conclusions would follow for other encoder-based models as well.

-> We agree, and as pointed out in the limitations section, we plan to use stronger models in future work.


5. Currently, I do not think that the paper provides new inferences for the researchers in this domain.
Could the authors provide specific use cases where the proposed framework would have merits over existing methods? 
What would be considered the most important inference from the experiments and do the authors believe that these would generalize to other models?
-> Please refer to the general response. 



General Response to Reviewers:
[[Maybe we should consider taking some responsibility for not stating our contributions or not being bold enough]]

We want to thank the reviewers for their time reading our work and for their feedback and questions.

The main contribution of our work is the use of subpopulation analysis in the context of neural networks. This is a powerful tool, used in controlled trials in medical research. Prominent ML setups it can help analyze are multilingual, multitask, and multimodal learning setups (in this paper, we addressed the multidomain setup). Experimental and control models can be easily obtained in all of the setups mentioned above to shed some light on those complex learning environments. 
[[SLIGHTLY CONCERNED THAT THEY WILL SAY WE SHOULD TRY MORE THAN MULTI DOMAIN, GIVEN WHAT YOU SAY.]]

As for our main findings and their implications for future research in the field, we consider the following as our main conclusions (which, as far as we know, are not known from current literature):

1. Increasing the model capacity allows the multidomain model to better memorize information in the lower layers of the single domain models, focusing on the lexical information of the domains. 
2. We observe the opposite trend for the upper layers, where it seems that the multidomain model is growing apart from its single domain counterparts. 

3. Our previous observation does not hold regarding domain-specific words, showing that larger models are memorizing domain-specific word representations even for the upper layers. 
We compare layers to their equivalent layers by examining different models' capacities and amounts of data points. 

[[We think the reviewers think we compare the lower layers to the upper layers. But we actually compare the lower layer of a small model to the lower layers of a large one. Should we write it here explicitly?]]

We believe our significant immediate contribution is encouraging the research community to look at state-of-the-art models from a multidomain angle. More precisely, to further examine the connection between the ever-improving performance we observe in the NLP community, which stems directly from training models with more parameters and larger datasets and the multidomain (to our knowledge, all of the recent state-of-the-art models are trained on multiple domains) ability to encode specific information about many domains at once using their increased capacity. 

Our findings are far from trivial. For example, we did not expect the models to show opposite trends for lower and upper layers when the model capacity is increased. Moreover, we were surprised to find out that the models use the additional capacity to memorize better domain-specific words *for all layers* which could be used to explain why larger LMs attain better performance.

